Modeling and Control of an Autonomous Three Wheeled Mobile Robot with Front Steer

Modeling and control strategies for a design of an autonomous three wheeled mobile robot with front wheel steer is presented. Although, the three-wheel vehicle design with front wheel steer is common in automotive vehicles used often in public transport, but its advantages in navigation and localization of autonomous vehicles is seldom utilized. We present the system model for such a robotic vehicle. A PID controller for speed control is designed for the model obtained and has been implemented in a digital control framework. The trajectory control framework, which is a challenging task for such a three-wheeled robot has also been presented in the paper. The derived system model has been verified using experimental results obtained for the robot vehicle design. Controller performance and robustness issues have also been discussed briefly.

==> openloop1.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'openloop1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1052bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49125475)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{openloop1.pdf}}%
    \put(0.45057072,0.01318122){\makebox(0,0)[lb]{\smash{Time Scale}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{openloop1.pdf}}%
    \put(0.12661597,0.04005072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.25272494,0.04005072){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.38187582,0.04005072){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.51102662,0.04005072){\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.64017741,0.04005072){\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.76628646,0.04005072){\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.89543726,0.04005072){\makebox(0,0)[lb]{\smash{120}}}%
    \put(0.10088722,0.16996213){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Velocity (m/s)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{openloop1.pdf}}%
    \put(0.11913817,0.05057034){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1100127,0.1006654){\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.1100127,0.15076046){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.1100127,0.20085551){\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.1100127,0.25095057){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.1100127,0.30104563){\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.1100127,0.35114068){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.1100127,0.40123574){\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.1100127,0.4513308){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{openloop1.pdf}}%
  \end{picture}%
\endgroup%


==> openloop2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'openloop2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1052bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.49125475)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{openloop2.pdf}}%
    \put(0.45057072,0.01318122){\makebox(0,0)[lb]{\smash{Time Scale}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{openloop2.pdf}}%
    \put(0.12661597,0.04005072){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.24279027,0.04005072){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.36200646,0.04005072){\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.48122259,0.04005072){\makebox(0,0)[lb]{\smash{60}}}%
    \put(0.60043871,0.04005072){\makebox(0,0)[lb]{\smash{80}}}%
    \put(0.716613,0.04005072){\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.8358292,0.04005072){\makebox(0,0)[lb]{\smash{120}}}%
    \put(0.10088722,0.16996221){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Velocity (m/s)}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{openloop2.pdf}}%
    \put(0.11913817,0.05057034){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.1100127,0.11736373){\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.1100127,0.18415719){\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.1100127,0.25095057){\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.1100127,0.31774395){\makebox(0,0)[lb]{\smash{0.8}}}%
    \put(0.11913817,0.38453741){\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.1100127,0.4513308){\makebox(0,0)[lb]{\smash{1.2}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{openloop2.pdf}}%
  \end{picture}%
\endgroup%

